Dynamic Masking for Improved Stability in Spoken Language Translation

For spoken language translation (SLT) in live scenarios such as conferences, lectures and meetings, it is desirable to show the translation to the user as quickly as possible, avoiding an annoying lag between speaker and translated captions. In other words, we would like low-latency, online SLT. If we assume a pipeline of automatic speech recognition (ASR) and machine translation (MT) then a viable approach to online SLT is to pair an online ASR system, with a a retranslation strategy, where the MT system re-translates every update received from ASR. However this can result in annoying "flicker" as the MT system updates its translation. A possible solution is to add a fixed delay, or "mask" to the the output of the MT system, but a fixed global mask introduces undesirable latency to the output. We show how this mask can be set dynamically, improving the latency-flicker trade-off without sacrificing translation quality.

==> figure/dyn-bias-results.tsv <==
strategy	k	bias	al	ne	bleu
random	5	0.75	3.4530527398033484	0.09676121303196715	24.0
fixed	15	0.75	10.714848478996762	0.3135868139719645	27.8
greedy	2	0.75	2.502834619000444	0.0819558635646839	17.6
random	1	0.75	2.8575852737303253	0.10491601392824172	20.1
fixed	10	0.75	7.762039675922606	0.3732450936230509	27.2
fixed	0	0.75	1.9736292651523557	0.049582359630433476	12.3
greedy	1	0.75	2.355331399677649	0.06998267296821281	15.2
fixed	5	0.75	4.06630336512605	0.3666676739300193	24.1
random	2	0.75	3.126477310593774	0.10284533108791319	22.6
greedy	5	0.75	2.683506018970568	0.07456236985325827	19.1
random	5	0.25	3.581860548941298	0.19324372925873493	27.6
fixed	15	0.25	10.679205058598972	0.31616824549084066	28.1
greedy	2	0.25	2.5383561885230144	0.3226893877847089	26.7
random	1	0.25	3.0053466473367987	0.2690458343638771	27.4
fixed	10	0.25	7.613852828458805	0.4079558826797123	27.8
fixed	0	0.25	1.534941685874175	1.1291164502935926	26.1
greedy	1	0.25	2.2579131068956597	0.4327703726656457	26.1
fixed	5	0.25	3.8854177483695422	0.5361580551694273	27.7
random	2	0.25	3.2696933002688873	0.22769295120302505	27.7
greedy	5	0.25	2.7788402024834737	0.27670685662104755	26.7
random	5	0.0	4.465696695616934	0.882250478849	28.1
fixed	15	0.0	10.485446969726203	1.3021437303541945	28.1
greedy	2	0.0	2.95703153147543	1.2991862329682708	28.1
random	1	0.0	3.4591586587588457	1.2511926982775936	28.1
fixed	10	0.0	7.364132256173972	1.9297924902412777	28.1
fixed	0	0.0	0.7943663568583924	5.898048843520607	28.1
greedy	1	0.0	2.4156486957766816	1.644617655603789	28.1
fixed	5	0.0	3.570130892460154	2.9987297459514006	28.1
random	2	0.0	3.9188982113238864	1.0766320360412875	28.1
greedy	5	0.0	3.4211610904561747	1.094243443101867	28.1
random	5	0.5	3.4904278495624372	0.12625812146603574	25.9
fixed	15	0.5	10.687532373546603	0.3127238935364056	27.9
greedy	2	0.5	2.44666659279717	0.1501192473105662	21.8
random	1	0.5	2.8700412717272243	0.15270122848171552	23.7
fixed	10	0.5	7.708411710529976	0.3807512130083451	27.6
fixed	0	0.5	1.6773388213269393	0.41683937926137316	18.7
greedy	1	0.5	2.296601775923423	0.1891092665508975	20.3
fixed	5	0.5	4.0069333674097765	0.4202068558834768	26.4
random	2	0.5	3.1610849115407387	0.14140664141562434	25.2
greedy	5	0.5	2.7368884202584756	0.1316352676148593	22.7

